Decision Readouts for Text-Mediated Video Anomaly Detection: An Exploratory Evaluation of Jev and Qwen

How much does the decision readout matter when video-derived textual evidence is held fixed? We evaluate Jev typed decisions and three Qwen readouts on a sparse development sample of 40 videos and 400 target anchors from UCF-Crime and XD-Violence, each presented as a summary and ordered captions. Each dataset contributes 20 source groups and 200 anchors, including only 10 and 37 positives, respectively. The original five-backend pilot requested 4,000 predictions; Jev Choice returned 776 valid responses out of 800 under the study's strict numerical policy, blocking its full-coverage quality comparison. On XD captions, Jev Noul achieved 75.99% average precision versus 48.47% for Qwen generated probability and 57.81% for the stronger local ordinal-likelihood expectation. The latter paired difference was 18.18 percentage points (95% source-group bootstrap interval 5.53-31.50). UCF did not show a corresponding advantage: caption ROC-AUC was 52.26% for Noul and 65.95% for ordinal likelihood. Both probability readouts had higher, hence worse, UCF Brier scores than the evaluation-prevalence reference of 0.0475. We additionally audit historical LAVAD scores at exactly matched anchors and distinguish response structure from numerical consistency. A binary-likelihood control is missing. These exploratory offline results characterize ranking, probability quality and interface failures; they establish neither a causal typed-interface benefit nor general superiority, calibration or end-to-end acceleration.

==> README_ARXIV.txt <==
Decision Readouts for Text-Mediated Video Anomaly Detection:
An Exploratory Evaluation of Jev and Qwen
Exploratory preprint, version 1, 27 September 2026

SOURCE CONTENTS
main.tex is the only TeX input. It contains the bibliography (thebibliography),
all numeric table entries, and both editable TikZ vector figures inline.
There are no external figure, table, BibTeX, Biber, font, or custom style files.
Only standard LaTeX packages named in the preamble are required.

LOCAL BUILD
The clean-source rebuild was tested with Tectonic using an existing cached
resource bundle:
    tectonic --only-cached --untrusted --keep-logs main.tex
The compiler performs the additional passes needed for cross-references.
This is local validation, not an arXiv server compilation test. Review the
arXiv-generated PDF after upload with a supported LaTeX processor.

REPRODUCIBILITY SCOPE
This source typesets the already computed table values and vector figures.
It does not include aggregate JSON, evaluation programs, per-request
predictions, run journals, cached third-party evidence, videos, or weights.
It does not recompute scientific metrics. No ancillary evaluation files are
included. The appendices document the prompts, sampling, scoring, and
validation procedures. The paper's data/code availability statement describes
the remaining limits.

SUBMISSION
The submitting author requested the arXiv.org perpetual, non-exclusive
license. This source package does not by itself grant a separate code or data
license. All authors must approve the final content, author metadata,
disclosure, third-party redistribution, and submission. Inspect the
arXiv-generated preview and complete the final submission manually.

Official source-submission instructions checked on 27 September 2026:
https://info.arxiv.org/help/submit_tex.html

